Robustness of Baryon Acoustic Oscillations Measurements with Photometric Redshift Uncertainties

We investigate the robustness of baryon acoustic oscillations (BAO) measurements with a photometric galaxy sample using mock galaxy catalogues with various sizes of photometric redshift (photo-$z$) uncertainties. We first conduct the robustness of BAO measurements, assuming we have a perfect knowledge of photo-$z$ uncertainties. We find that the BAO shift parameter $\alpha$ can be constrained in an unbiased manner even for 3% photometric redshift uncertainties up to $z\sim 1$. For instance, $\alpha=1.006 \pm 0.078$ with 95% confidence level is obtained from 3% photo-$z$ uncertainty data at $z=1.03$ using the sample of $M_* \ge 10^{10.25} M_{\odot}/h^2$. We also find that a sparse galaxy sample, e.g. $<2\times10^{-4}$ [$h$ Mpc$^{-1}]^3$ causes additional noise in the covariance matrix calculation and can bias the constraint on $\alpha$. Following this, we look into the scenario where incorrect photometric redshift uncertainties are assumed in the fitting model. We find that underestimating the photo-$z$ uncertainty leads to a degradation in the constraining power on $\alpha$. However, the constrained value of $\alpha$ is not biased. We also quantify the constraining power on $\Omega_{\rm m0}$ assuming the LSST-like covariance and find that the 95% confidence level is $\sigma(\Omega_{\rm m0})\sim0.03$-$0.05$ corresponding to the photo-$z$ uncertainties of 1% to 3% respectively. Finally, we examine whether the skewness in the photometric redshift can bias the constraint on $\alpha$ and confirm that the constraint on $\alpha$ is unbiased, even assuming a Gaussian photo-$z$ uncertainty in our model.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
